Unsupervised Denoising for Signal-Dependent and Row-Correlated Imaging Noise

Accurate analysis of microscopy images is hindered by the presence of noise. This noise is usually signal-dependent and often additionally correlated along rows or columns of pixels. Current self- and unsupervised denoisers can address signal-dependent noise, but none can reliably remove noise that is also row- or column-correlated. Here, we present the first fully unsupervised deep learning-based denoiser capable of handling imaging noise that is row-correlated as well as signal-dependent. Our approach uses a Variational Autoencoder (VAE) with a specially designed autoregressive decoder. This decoder is capable of modeling row-correlated and signal-dependent noise but is incapable of independently modeling underlying clean signal. The VAE therefore produces latent variables containing only clean signal information, and these are mapped back into image space using a proposed second decoder network. Our method does not require a pre-trained noise model and can be trained from scratch using unpaired noisy data. We benchmark our approach on microscopy datatsets from a range of imaging modalities and sensor types, each with row- or column-correlated, signal-dependent noise, and show that it outperforms existing self- and unsupervised denoisers.

==> changelog.txt <==
Throughout the paper, the focus switches between "microscopy" and "scientific imaging". We mostly refer to microscopy, as the only non-microscopy dataset is the infrared. To make the paper more focused, I think we should keep the application to microscopy images and present the infrared dataset as a bonus.

Figure 2: New AR receptive field figure. Changed arrows in VAE figure. Changed part b) of caption to better describe what is meant by receptive field.
Intro: refers to microscopy in the first sentence. Immediately make it clear that this paper should not be compared to photography denoising papers.

all "scanning confocal microscopy" changed to "laser scanning confocal microscopy" just to match the literature better.

Sampling experiments in supplementary

